LenNet: Direct Detection and Localization of Strong Gravitational Lenses in Wide-Field Sky Survey Images

Strong gravitational lenses are invaluable tools for addressing fundamental questions in astrophysics, from the nature of dark matter to the expansion of the universe. While current sky surveys have successfully identified thousands of lens candidates, the search methods employed face a critical challenge. The conventional approach relies on a "crop-and-classify" strategy, where small images are first cut out around billions of potential host galaxies before being individually classified. This process creates a significant computational and storage bottleneck that is unsustainable for future large-scale surveys. To overcome this limitation, we propose LenNet, an object detection model that identifies lenses directly within large, original survey images. Our method completely bypasses the inefficient cropping step by framing the problem as a direct detection and localization task. We initially train LenNet on simulated data to learn the complex features of gravitational lenses and then use transfer learning to fine-tune the model on a limited set of real, labeled examples from the Kilo-Degree Survey (KiDS). Our experiments show that LenNet performs remarkably well on real survey data, validating its potential as a highly efficient and scalable solution for lens discovery in massive astronomical surveys.

==> README.txt <==
LenNet arXiv source package

Main manuscript: Manuscript.tex
Bibliography: Manuscript.bib

The main source uses the Harvard bibliography style and the figure file
model-result/Simplified_LenNet_Network_Structure.pdf. The source package
contains no generated PDF, auxiliary files, Mac metadata, or old manuscript
backups. Line numbering and visible revision colors are disabled in
Manuscript.tex; the manuscript text itself is retained. Hyperlink borders are
also hidden while PDF links remain active.

SupplementaryMaterial.tex is retained in this working copy as the original
Frontiers example/template. It is excluded from the recommended arXiv upload
archive unless it is replaced by the actual supplementary material.

Build sequence:
  xelatex Manuscript.tex
  bibtex Manuscript
  xelatex Manuscript.tex
  xelatex Manuscript.tex

The original project files remain unchanged in the parent project directory.

